Interstellar medium structure and the slope of the radio $\Sigma-D$ relation of supernova remnants

We analyze the influence of fractal structure of the interstellar matter (ISM) density on the parameter values for the radio surface brightness to diameter ($\Sigma-D$) relation for supernovae remnants (SNRs). We model a dense ISM as a molecular cloud with fractal density structure. SNRs are modelled as spheres of different radius scattered in the modelled ISM. The surface brightness of the SNRs is calculated from the simple relation $\Sigma \propto \rho^{0.5}D^{-3.5}$ and also from the parametrized more general form $\Sigma \propto \rho^{\eta}D^{-\beta_0}$. Our results demonstrate that empirical $\Sigma-D$ slopes that are steeper than the ones derived from theory, might be partly explained with the fractal structure of the ambient medium into which SNRs expand. The slope of the $\Sigma-D$ relation steepens if the density of the regions where SNRs are formed is higher. The simple geometrical effects combined with the fractal structure of the ISM can contribute to a steeper empirical $\Sigma-D$ slopes, especially for older remnants, and this is more pronounced if $\Sigma$ has a stronger dependence on ambient density.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
